Simultaneous Detection of Loop-Closures and Changed Objects

Loop-closure detection (LCD) in large non-stationary environments remains an important challenge in robotic visual simultaneous localization and mapping (vSLAM). To reduce computational and perceptual complexity, it is helpful if a vSLAM system has the ability to perform image change detection (ICD). Unlike previous applications of ICD, time-critical vSLAM applications cannot assume an offline background modeling stage, or rely on maintenance-intensive background models. To address this issue, we introduce a novel maintenance-free ICD framework that requires no background modeling. Specifically, we demonstrate that LCD can be reused as the main process for ICD with minimal extra cost. Based on these concepts, we develop a novel vSLAM component that enables simultaneous LCD and ICD. ICD experiments based on challenging cross-season LCD scenarios validate the efficacy of the proposed method.

==> iros19sugimoto.txt <==

\newcommand{\figAa}[1]{
  \begin{minipage}[b]{8.7cm}
  \begin{center}
\hspace*{-10mm}\FIGR{5.5}{figs/fig2a_dir/#1_1_0.eps}{(a)}\hspace*{-1.7cm}%
\FIGR{5.5}{figs/fig2a_dir/#1_1_2.eps}{(b)}\hspace*{-8mm}\vspace*{-7mm}\\
\hspace*{-1cm}\FIGR{10}{figs/fig2a_dir/#1_1_10000.eps}{(c)}
  \end{center}
  \end{minipage}
}

\newcommand{\figAb}[1]{
  \begin{minipage}[b]{8.7cm}
  \begin{center}
% \FIGpng{8}{figs/fig2a_dir/#1_0.png}{}{640}{480}
% \FIGpng{8}{figs/fig2a_dir/#1_2.png}{}{640}{480}
  % \FIGpng{8}{figs/fig2a_dir/#1_10000.png}{}{640}{480}
\hspace*{-10mm}\FIGR{5.5}{figs/fig2a_dir/#1_1_0.eps}{(a)}\hspace*{-1.7cm}%
\FIGR{5.5}{figs/fig2a_dir/#1_1_2.eps}{(b)}\hspace*{-8mm}\vspace*{-4mm}\\
\hspace*{-10mm}\FIGR{5.5}{figs/fig2a_dir/#1_1_10000.eps}{(c)}\hspace*{-1.7cm}%
\FIGR{5.5}{figs/fig2a_dir/#1_1_gt.eps}{(d)}\hspace*{-8mm}\vspace*{-8mm}
  \end{center}
  \end{minipage}
}



\newcommand{\figA}{
\begin{figure}[t]
  \begin{center}
    \FIGpng{8}{personal_yamaguchi/overview.png}{}{2023}{1150}
 \end{center}
 \caption{Overview.}
 \label{fig:overview}
\end{figure}
  }

\newcommand{\figB}{
\begin{figure}[t]
 \begin{center}
\FIGpng{8}{personal_yamaguchi/fig12.png}{(a)}{949}{553}\\
\FIGpng{8}{personal_yamaguchi/query.png}{(b)}{616}{485}\vspace*{-5mm}\\
 \end{center}
 \caption{Experimental environment, (a) vehicle trajectories and (b) changing objects.} \label{fig:nclt}
\end{figure}
}


\newcommand{\tabA}{
\begin{table}[t]
\begin{center}
\caption{Top-$X$ accuracy for AE method [\%].}\label{tab:A}
\begin{tabular}{r|r|r|r|r|r|r|} \hline
\multirow{2}{*}{top-$X$} & \multicolumn{4}{|c|}{generic} & \multicolumn{2}{|c|}{season-specific} \\ \cline{2-7}
 & k=1 & k=5 & k=10 & k=15 & k=1 & k=10 \\ \hline \hline
5\% & 1.5 & 1.5 & 1.0 & 1.8 & 1.6 & 2.3 \\ \hline
10\% & 7.0 & 7.8 & 8.1 & 8.3 & 8.1 & 10.3 \\ \hline
15\% & 17.5 & 18.4 & 19.3 & 18.1 & 17.7 & 19.6 \\ \hline
20\% & 28.3 & 31.1 & 31.6 & 30.9 & 29.5 & 35.1 \\ \hline
\end{tabular}
\end{center}
\end{table}
}

\newcommand{\figC}{
\begin{figure}[t]
 \begin{center}
  \FIG{8}{personal_yamaguchi/make_hyou/result.eps}{}
 \end{center}
 \caption{Accuracy versus $X$ for the AE method} \label{fig:AE}
\end{figure}
}

\newcommand{\figD}{
\begin{figure*}[t]
 \begin{center}
\FIGpng{14}{personal_yamaguchi/teian_all_s.png}{}{3080}{3232}
\vspace*{-3mm}\\
%\FIG{8}{personal_yamaguchi/result_img.eps}{}
% \FIGpng{16}{personal_yamaguchi/eg.png}{}{1724}{1613}
 \end{center}
 \caption{Change detection results.
 Each row shows,
 input query image, OPRs, the pixel-wise LoC map, top-ranked pixels,
 and ground-truth bounding boxes
 from left to right.
 % ground-truth bounding boxes, result for NN-based method, and result for AE-based method.
 } \label{fig:D}
 \vspace*{-5mm}
\end{figure*}
}

\newcommand{\figG}{
\begin{figure}[t]
 \begin{center}
\FIGpng{8}{personal_yamaguchi/query.png}{}{616}{485}
 \end{center}
 \caption{Examples of change objects.}\label{fig:query}
\end{figure}
}


\newcommand{\tabB}{
\begin{table}[t]
   \begin{center}
    \caption{Basic performance (top-$X$ accuracy [\%]).}\label{tab:B}
\begin{tabular}{r|r|r|r|r|r|r|} \hline    
\multirow{2}{*}{top-$X$} & \multicolumn{3}{|c|}{IoU$\ge$50[\%]} & \multicolumn{3}{|c|}{IoU$\ge$25[\%]} \\ \cline{2-7}    
			 & LCD & NN & AE & LCD & NN & AE \\ \hline \hline
      5\% & 6.1 & 0.0? & 2.0 & 14.1 & 0.0? & 6.2 \\ \hline
      10\% & 11.1 & 0.0? & 4.6 & 27.3 & 0.2? & 14.4  \\ \hline
      15\% & 28.7 & 0.0? & 7.4 & 57.5 & 1.3? & 25.3 \\ \hline
      20\% & 47.0 & 0.0? & 11.6 & 71.4 & 10.7? & 38.3 \\ \hline
   \end{tabular}
  \end{center}
\end{table}
}

\newcommand{\tabC}{
\begin{table}[t]
   \begin{center}
    \caption{Full dataset performance (top-$X$ accuracy [\%]).}\label{tab:C}
\begin{tabular}{r|r|r|r|r|r|r|} \hline    
\multirow{2}{*}{top-$X$} & \multicolumn{3}{|c|}{IoU$\ge$50[\%]} & \multicolumn{3}{|c|}{IoU$\ge$25[\%]} \\ \cline{2-7}    
			 & LCD & NN & AE & LCD & NN & AE \\ \hline \hline
      5\% & 14.7 & 0.1 & 2.0 & 6.2 & 1.1 & 5.9 \\ \hline
      10\% & 27.2 & 0.2 & 4.6 & 11.1 & 2.3 & 12.6  \\ \hline
      15\% & 57.4 & 0.5 & 7.4 & 28.8 & 4.3 & 22.4 \\ \hline
      20\% & 71.2 & 0.9 & 11.6 & 46.6 & 11.1 & 33.1 \\ \hline
   \end{tabular}
  \end{center}
\end{table}
}


\newcommand{\figE}{
\begin{figure}[t]
 \begin{center}
  \FIG{8}{personal_yamaguchi/make_hyou/result-last.eps}{}
 \end{center}
 \caption{Accuracy versus $X$.} \label{fig:result}
\end{figure}
}





\newcommand{\figJold}{
\begin{figure}[t]
\begin{center}
\FIG{8}{iv19fig10.eps}{}
\end{center}
\caption{%
Given an $i$-th query image,
we
perform VPR for each $j$-th part in the query image
to obtain
the rank value $r_{ijk}$ for each $k$-th part in the ground-truth reference image.
}
 \label{fig:fig10}
\end{figure}
}

\newcommand{\figJ}{
\begin{figure}[t]
\begin{center}
\FIG{7}{personal_yamaguchi/iv19fig10.eps}{(a) Problem formulation}\\
\FIGpng{7}{personal_yamaguchi/iv19fig12d.png}{(b) OPRs vs. rank values}{841}{681}\vspace*{-3mm}\\
% \FIG{5.5}{personal_yamaguchi/iv19fig12a.eps}{(c) OPRs belonging to a pixel of interest}
\end{center}
\caption{%
LoC prediction.
(a)
Given an $i$-th query image,
we
perform VPR for each $j$-th scene part (OPR) in the query image
to obtain
a rank value $r_{ijk}$ for each $k$-th OPR in the ground-truth (GT) reference image.
(b)
To compute a pixel-wise LoC map,
the bounding boxes and rank values of the OPRs are
translated into a pixel-wise LoC map,
by aggregating the rank values of
the OPRs that belong to each pixel of interest (+).
}
 \label{fig:fig10}
\end{figure}
}

\newcommand{\figK}{
\begin{figure}[t]
\begin{center}
\FIG{6}{personal_yamaguchi/iv19fig12b.eps}{(a) The bounding boxes and rank values of OPRs}
\FIG{6}{personal_yamaguchi/iv19fig12a.eps}{(b) OPRs belonging to a pixel of interest}
\end{center}
\caption{%
Computing pixel-wise LoC map.
The bounding boxes and rank values of OPRs (a) are
translated to a pixel-wise LoC map,
by aggregating rank values of
OPRs that belong to each pixel of interest (b).
} \label{fig:fig12}
\end{figure}
}


\newcommand{\figL}{
\begin{figure}[t]
\begin{center}
\FIGpng{8}{personal_yamaguchi/ieee19iv2fig1.png}{~~~ query image ~~~~~~~~~~~~~~ localization results ~~~~~~~~~~~~~~~~~~ reference image}{693}{445}
\vspace*{-5mm}
\end{center}
\caption{%
Errors in subimage-level localization \cite{kanji2015unsupervised}
can be measured
based on reliable image-level localization \cite{NbnnIros16}
and
can be viewed as a good indicator of inconsistencies
(i.e., changes)
between the subimage and map.
In the bird's eye view images,
the histograms
represent errors at each viewpoint
and the two circles
represent
the results
of image-level and subimage-level localization
for two distinct cases:
query images with (top) and without changing (bottom) objects.
} \label{fig:L}
\end{figure}
}


\newcommand{\figM}{
\begin{figure}[t]
\begin{center}
\FIG{8}{iros19sugimoto16.eps}{}
\caption{LCD performance.
% ????? 2019/02/21 Why rank value is much worse for small database ???
% Vertical axis: normalized rank [\%].
% Horizontal axis: sorted query ID.
}\label{fig:M}
\end{center}
\end{figure}
}


\author{Tanaka Kanji ~~~~ Yamaguchi Kousuke ~~~~ Sugimoto Takuma
\thanks{Our work has been supported in part by JSPS KAKENHI Grant-in-Aid for Scientific Research (C) 26330297,
and (C) 17K00361.}
\thanks{K. Tanaka is with Faculty of Engineering of Graduate School of Engineering, University of Fukui.
K. Yamaguchi and T. Sugimoto 
are with Graduate School of Engineering, University of Fukui, Japan.
{\tt\small tnkknj@u-fukui.ac.jp}}%
\vspace*{-5mm}}
\title{\LARGE \bf
% TBA
Simultaneous Detection of Loop-Closures and Changed Objects
}

\maketitle


\section*{\centering Abstract}
\textit{
Loop-closure detection (LCD) in large non-stationary environments remains an important challenge
in robotic visual simultaneous localization and mapping (vSLAM).
To reduce computational and perceptual complexity, it is helpful if a vSLAM system has the ability
to perform image change detection (ICD).
Unlike previous applications of ICD,
time-critical vSLAM applications cannot assume an offline background modeling stage,
or rely on maintenance-intensive background models.
To address this issue,
we introduce a novel maintenance-free ICD framework
that requires no background modeling.
%
Specifically,
we demonstrate that LCD can be reused as the main
process for ICD with minimal extra cost.
% We implemented the proposed framework, using the recently developed autoencoder (AE) -based visual features.
% We focus on the bag-of-words (BoW) scene model, as BoW is a de-facto standard representation for state-of-the-art LCD systems, and also an effective image model in ICD.
Based on these concepts,
we develop
a novel vSLAM component that enables
simultaneous
LCD and ICD.
ICD experiments based on
challenging cross-season
LCD
scenarios
validate the efficacy of the proposed method.
}





\section{Introduction}

Recent progress in robotic visual
simultaneous localization and mapping (vSLAM) has led to the development of various practical vSLAM systems (e.g., ORB-SLAM \cite{mur2017visual}) that are able to map large non-stationary environments via robot-centric monocular vision. Loop-closure detection (LCD),
which is the problem of detecting loop-closure events,
is crucial for addressing the inherently accumulative self-localization errors in vSLAM \cite{fabmap}.
However, LCD in large non-stationary environments
(e.g., cross-season LCD \cite{kanji2015cross})
remains a significant challenge \cite{cummins2008fab, dloopdetector, orbslam, ibowlcd}. A major source of difficulty is
the large number of possible changes between live images and
a map (e.g., car parking, furniture movement),
which grows combinatorially relative to map size.

To reduce computational and perceptual complexity, it is helpful if a vSLAM system has the ability
to detect changed objects.
The detected changes can then be used to inspect and update the corresponding
parts of a map. 

Detecting changes in a query live image
relative to a pre-trained background (or reference) model is a fundamental problem
in computer vision
called image change detection (ICD) \cite{ccr1}
that has been studied in many different contexts including remote sensing \cite{remotesensing} and surveillance \cite{surveillance}.

In these classical contexts, the problem is typically formulated as a two-stage offline-online process, where the online process aims to detect changes in a live image,
relative to an offline pre-trained background model. However, such
separate offline-online stages are not
applicable to vSLAM,
which has no offline stage.
Furthermore,
it is impractical
to maintain a background model online within the real-time budget allowed for vSLAM.
% 古典的な文脈では、ＩＣＤは、分離されたオフラインとオンラインの２ステージからなっていた。オフラインステージは、ノーマル画像群（or 背景画像群）をもとに、コンパクトな背景モデルを構築・更新する。オンラインステージは、ライブ画像内で、学習済み背景モデルに対する変化物体を検出する。研究フォーカスは、主に、いかにして、背景モデルや検出エンジンを構築するか？変化物体をヌーサンスから区別するために、であった。しかしながら、そのようなセパレートなオフライン・オンライン・ステージは、ｒｖＳＬＡＭにおいては、適切ではない。ｒｖＳＬＡＭでは、オンライン・ステージは存在せず、ロボットは、与えられたコンスタントの時間バジェットの中で、背景モデルをメンテナンスすることが求められる。残念ながら、背景モデルをコンスタントに最新状態へ更新するのは、しばしば、許容できないほど大きな空間コスト・時間コストを要求する。


\noeditage{
\figL
}


To address the above issues, we introduce a novel maintenance-free ICD algorithm
that requires no background modeling stage.
Specifically,
we propose reusing the latest map database and LCD engine,
which are continually maintained and kept up-to-date by vSLAM,
in place of a maintenance-intensive background model and detector engine, respectively.
This idea is supported by the recent findings in the field of 
multi-experience localization \cite{churchill2013experience}
that errors in self-localization (i.e., LCD) can be viewed as a good indicator of
inconsistency (i.e., changes) between encountered conditions and a map \cite{itsc2018siegwart, churchill2013experience, muhlfellner2016summary, paton2016bridging, iv18mapmaintenance}.
This approach
has two main merits. First, we can introduce such an ICD system
with very little additional cost.
Second, we can directly detect
degradation of map quality (i.e.,
the need for map updating) in terms of LCD errors.


% 上記イシューをアドレスするために、我々は、メンテナンスフリーな新しいＩＣＤ法を導入する。既存のＩＣＤ法のように、オフライン事前訓練されるメンテナンス・インテンシブな背景モデルを、我々は仮定しない。その代わりに、ｒｖＳＬＡＭにより更新されるＧＬシステムを、ＩＣＤシステムのメイン構成部品として再利用できることを我々は示す。そのカギとなるコンセプトは、ＧＬエラーを環境変化（あるいは、環境と地図との不整合）のインジケータとして利用することだ。この再利用という戦略は、２つの主なアドバンテージがある。一つには、我々は、そのＩＣＤシステムを、少ないエクストラ・コストで実現できる。より重要なことに、我々が検出する変化は、視覚的な不整合だけでなく、地図ユーティリティに影響するような、潜在的に重要な不整合でありえる。

In this paper,
we present a novel vSLAM component,
called ``LCD-ICD"
that enables
the simultaneous detection of loop-closures and changed objects.
Note that such a simultaneous formulation is
required because localizing changed objects in the world requires
a reliable estimate of robot pose (i.e., LCD).
We employ the bag-of-local-features (BoLF) image representation
because it is a
standardized representation for state-of-the-art LCD systems \cite{Garcia-Fidalgo2018}
and an effective image model for ICD \cite{kim2005real}.
We adopt
a generic LCD formulation
that models an LCD system as a ranking function.
We also derive unsupervised rank fusion techniques from the field of multi-media information retrieval \cite{EarlyLateFusionNew}
to fuse different ranking results from different local query features
into a pixel-wise likelihood-of-change (LoC) measure.
Consequently,
our ICD system is maintenance-free, requiring no background model
or detector engine.
It is also agnostic to the choice of LCD system.
We implemented the proposed ICD framework and evaluated
the feasibility of simultaneous LCD and ICD in a practical challenging cross-season LCD scenario \cite{nclt}.
The experimental results demonstrate that the proposed LCD-ICD method is
comparable to
or superior to
standard ICD methods, despite the fact that the proposed system is maintenance-free.
% 主要な貢献として、我々は、ＧＬとＩＣＤを同時に行う、新しいＧＬフレームワークを構築する。我々は、ＩＣＤをＧＬと同時に考える必要がある。なぜなら、各々の時刻において、ＧＬのコンフィデンスが、ＩＣＤのコンフィデンスに対して、ポジティブな影響を及ぼすからだ。我々の実装は、ＩＣＤがＧＬの計算リソースを再利用するような、バグオブワーズ（ＢｏＷ）に基づくＧＬシステムにフォーカスする；このＢｏＷは、ＬＣＤのデファクトスタンダードである。さらに、我々は、提案システムの実用可能性を拡張するために、ＧＬシステムを generic なランキングシステムとしてモデル化し、時空間連続的なＧＬによるランキング結果を、教師無しランク融合の形で、各々の変化物体の変化らしさ値へと集約する。その結果として、メンテナンスフリーなＩＣＤシステムが、変化物体のプライア知識を要求せずに、ＧＬヒストリを変化らしさ値へと集約するような、ＩＣＤシステムが出来上がる。我々は、提案システムを実装し、挑戦的なクロスシーズンＧＬシナリオにおいてテストした。その結果、提案法は、ＧＬとＩＣＤの同時実行を実現することが分かるとともに、以前のＩＣＤと比べて同等or凌駕する性能を示した；提案法がメンテナンスフリーであるにも関わらず。


\section{Related Work}

Currently, most ICD methods \cite{icdsurvey} formulate the
ICD problem as a pairwise image comparison,
aiming to classify a given query-reference image pair
as either ``change" or ``no-change".
Such a formulation is relevant
to classical applications,
such as remote sensing \cite{remotesensing} and surveillance \cite{surveillance}.
The background modeling/maintenance process for such a formulation is simple and can be very fast,
as demonstrated in our previous study \cite{itsc18lmd}.
This approach recently achieved state-of-the-art performance
in a weakly-supervised setting \cite{aaai17cd}.
However,
pairwise image comparison requires
the storage of
a number of reference images
proportional to the map size or
robot travel distance,
which 
is prohibitively large in large environments.

From a different perspective,
ICD can be formulated as
the problem of anomaly detection,
with the goal of classifying a given query image
as anomalous (i.e., change) or normal (i.e., no-change).
In recent years,
anomaly detection has attracted
significant attention in the machine learning field
and many other areas for solving problems
related to data
containing anomalous objects \cite{adsurvey}.
The anomaly detection approach
is advantageous
in terms of space efficiency
because it
facilitates
the use of
compressed background models,
such as autoencoders (AEs)
\cite{aeicd} and code words \cite{bowicd},
in place of a memory-intensive
raw reference image collection.
Background modeling
itself is an important research topic in the fields of
static and moving camera background subtraction \cite{bs14survey}.
However, training and retraining such a background model significantly complicates the map maintenance process,
and requires a large amount of time
that is prohibitive for real-time vSLAM. 

Very few ICD methods
have been designed to be maintenance-free
with no background modeling.
Our LCD-based approach is
motivated by recent findings in
the mobile robotics field
that a failure in self-localization (i.e., LCD) is a very good indicator of inconsitency (i.e., changes)
between current conditions and a map \cite{itsc2018siegwart}. 
The use of self-localization performance as an LoC measure \cite{churchill2013experience, itsc2018siegwart, muhlfellner2016summary, paton2016bridging, iv18mapmaintenance} has attracted interest in the field of robotic long-term map learning \cite{xa1,xa2,xa3,xa4}. In \cite{churchill2013experience}, the original concept of multi-experience -based localization was presented. The multi-session mapping
scheme proposed in \cite{muhlfellner2016summary}
and the multi-experience localization proposed by \cite{paton2016bridging}
allowed
for the addition of multiple datasets
that were collected
under
different appearance conditions
to a common map representation
for a single environment.
However, such approaches suffer from increased and ultimately unbounded storage, memory, and computational resource requirements. These limitations
have been addressed by some recent approaches, such as map summarization, map compression, and landmark selection. For example, the state-of-the-art method
proposed in \cite{iv18mapmaintenance} focused on
how a large amount of data accumulated over time could be processed or incorporated optimally,
to facilitate precise persistent visual outdoor self-localization. However, existing frameworks
focusing on
changes at the level of encountered conditions
are not applicable to
the fine-grained subimage/object-level detection addressed by our LCD-ICD framework. % arxiv

Recently, BoLF has become a hot research topic in the LCD community. In \cite{fabmap}, the authors
assumed observation likelihood to be independent of all past observations and
approximated
observation likelihood
using a Chow Liu tree to capture co-occurrence information for discriminative matching. In \cite{dloopdetector}, the authors developed a robust LCD framework based on map queries, match grouping (islands), and temporal/geometrical consistency. In \cite{orbslam}, the authors presented a versatile and accurate monocular SLAM system
and extended it to a keyframe-based Visual-Inertial SLAM
system
that is able to metrically close loops in real time and reuse
a map that is built online. In \cite{ibowlcd}, the authors presented a novel appearance-based LCD method
that makes use of an incremental BoLF dictionary based on binary descriptors and the concept of dynamic islands for match grouping.
This method achieved
high accuracy and outperformed other state-of-the-art methods. However,
these works focused purely on LCD tasks,
rather than the ICD task
examined in this study.

In this paper, we focus on extending the LCD component of vSLAM to enable simultaneous ICD and LCD.
Our study
direction is orthogonal to on-going research on LCD \cite{ibowlcd}
and we can exploit existing
LCD 
techniques to further boost
the performance of the proposed LCD-ICD method.
The feasibility of
LCD-based ICD was recently studied in our previous work \cite{kanji2019detection},
but that work focused on a pose-tracking scenario,
rather than the global localization (i.e., LCD) scenario
addressed in this paper.
Note that
we do not aim to achieve state-of-the-performance for LCD,
nor to propose a novel LCD framework.
Our goal is to
develop a generic LCD-ICD framework
that is agnostic to
the choice of LCD system.




\section{LCD Framework}

We follow a standard 
LCD framework consisting of three distinct stages.
At each time step, (1) the current live image is converted
into a BoLF representation (Section \ref{sec:bow})
and (2) a similarity search over a database of reference images is performed
to find the nearest neighbor reference images (Section \ref{sec:retrieval}).
Finally,
(3) the map is updated by incorporating the latest live image
for future LCD tasks (Section \ref{sec:db}).
Each of these stages is detailed in the following subsections.


\subsection{BoLF Representation}\label{sec:bow}

Converting a live image
into a BoLF representation is an important stage of the LCD process. First, semantically
coherent object proposal regions (OPRs)
representing scene parts are extracted from an image.
Next, each OPR is converted into a visual feature.
These two processes are detailed bellow.

For OPR extraction, we introduce supervised and unsupervised object proposal methods
that extract OPRs in the form of bounding boxes (BBs).
The supervised proposal method from \cite{yolo}
is employed
to extract 1-11 OPRs per image (Fig. \ref{fig:fig10}b).
The unsupervised proposal method generates five additional bounding boxes $[w/3, 2w/3]$$\times$$[h/3, 2h/3]$, $[0, 2w/3]$$\times$$[0, 2h/3]$, $[w/3, w]$$\times$$[0, 2h/3]$, $[0, 2w/3]$$\times$$[h/3, h]$, and $[w/3, w]$$\times$$[h/3, h]$ for a $w\times h$ image.
Therefore,
we extract a total of 6-16 OPRs per image.

For feature extraction,
we
use the intermediate layer
of an unsupervised AE
as a feature extractor.
This design choice was motivated by the recent success
of AEs in LCD applications \cite{aelcd}.
Importantly,
it can be trained in an unsupervised manner,
requiring
only unlabeled images 
from the target environments.
For these properties, future widespread use of such AE-based
LCD systems are expected. 
The authors of
\cite{aelcd}
trained a domain-specific AE
using training images
that were collected
from the target environment.
In contrast,
we pretrain a generic AE using an independent train image set, with the
goal of performing domain-generic LCD.
Our AE architecture uses a layer structure of 
128-64-32-16-16-32-64-128 nodes,
and
is trained on
a collection of reference images.
Every image is resized to 256$\times$256
pixels
prior to inputting it into the AE.

% For vector quantization, we use k-means clustering. In the training phase, a collection of AE features is extracted by AE from an independent image set. Then, it is fed to k-means clustering to obtain a set of $k$ exemplar vectors. In test phase, each AE feature is classified into the nearest neighbor cluster and its cluster ID, which is defined as the visual word.


\subsection{Similarity Search}\label{sec:retrieval}

The similarity search stage aims to find similar images to a query image.
The BoLFs in all reference images are ranked in descending order of similarity.
In this work,
the L2 norm
was used as a similarity measure.



\subsection{Map Updating}\label{sec:db}

The map updating stage aims to insert
the current live image into the map database
for future LCD.
Each local feature in the live image
is used as an index
into the map database.




\noeditage{
\figJ
}

\section{ICD based on LCD}\label{sec:icdbylcd}

We now introduce our ICD component
as a function of LCD.
In this section,
we begin
by assuming the availability of a ``ground-truth (GT)" reference image
as the reference image whose viewpoint is closest to the current viewpoint.
This assumption will be relaxed in the following section.
Fig. \ref{fig:fig10} illustrates the formulation of our LoC prediction problem.


The majority of works on BoLF based LCD models use LCD as a ranking function. 
Let us assume that a total of $n$ images are contained in a map database $D=\{I_i\}_{i=1}^n$. Each image $I_i$ has a set of local features $\{x_{ij}\}_{j=1}^{d_i}$, where $d_i$ is the number of local features. Given a query image,
a similarity search (section \ref{sec:retrieval})
is performed using each local feature as a query. Then, for each local feature in the query image,
a ranked list of reference images in the descending order of similarity is returned.


In our approach, this LCD system is reused to estimate the LoC of a given query image (Fig. \ref{fig:fig10}a). Given the local features $\{x_{ij}\}_{j=1}^{d_i}$ 
of multiple overlapping OPRs in a query image, we retrieve a map and obtain $d_i$ rank lists.
Then, 
the LoC of each $j$-th OPR is measured 
based on the rank values
$\{\{r_{ijk}\}_{k=1}\}_{j=1}^{d_i}$
(ascending order of similarity)
of 
the $k$-th OPR in
the GT reference image
within the $j$-th ranked list.

We compute the anomaly score
of the $j$-th OPR in
the $i$-th query image
as the minimum of the related reference OPRs:
\begin{equation}
r_{ij} = \min_{k} r_{ijk}.
\end{equation}





Now we will characterize LoC measures for the LCD method (Fig. \ref{fig:fig10}b). As mentioned above,
rank values are obtained for each $j$-th
OPR in the $i$-th query image, in the form of rank values of
GT reference images.
Therefore,
it is natural to apply a pooling technique to aggregate
these values (i.e., OPR-level LoC values) into a pixel-wise LoC value.

The rank aggregation problem
was explored in the
context of
part-based self-localization
in our previous study \cite{kanji2015unsupervised}.
The method used in this study 
is based on
our previous method
with a few key modifications:
First, our previous study aimed at image-level ranking,
whereas this study aims to obtain subimage-level pixel-wise rank values.
Second, the previous method took
non-overlapping query subimages (from color-based segmentation)
as inputs,
whereas the current
method takes
overlapping query subimages (unsupervised/supervised OPRs)
with {\it variable}
amounts of overlap per pixel.

To address this issue,
we must perform the novel task of pixel-wise rank fusion \cite{kanji2019detection}. 
Formally,
we adopt
the recently presented extension of 
{\it variable}
length rank lists
for MMR \cite{mmr15},
and fuse per-pixel ranking results as follows:
\begin{equation}
r_{i}[p]=|J[p]|/\left(\sum_{j\in J[p]} r_{ij}[p]^{-1} \right), \label{eqn:1}
\end{equation}
where
$J[p]$
is the set of identifiers of OPRs belonging to pixel $p$.



\section{Simultaneous LCD and ICD}\label{sec:simultaneous}

We now consider a more practical scenario
in which
GT references are not available.
Instead, a collection of $Y$ viewpoint hypotheses are provided by the similarity search
of LCD (section \ref{sec:retrieval}).

In our experimental system, the similarity search of LCD is based on the naive Bayes nearest neighbor (NBNN) similarity metric,
which was proven to be effective in our previous study \cite{NbnnIros16}.
Given a query image BoLF $f_i$ and a collection of reference image BoLFs $\{f_i^j\}$, the problem of finding
the nearest neighbor reference image $j$ to a query image is
defined as follows:
\begin{equation}
j = \arg \min_{j} \frac{1}{n_i} \sum_i^{n_i} \min_{i'} | f_i - f_{i'}^j |,
\end{equation}
where $n_i$ is the number of local features in the $i$-th image.


We consider
the $Y$ top-ranked viewpoint hypotheses (e.g., $Y=10$)
top-ranked
from the similarity search
and aggregate their 
LoC images
into a single final LoC image.

For aggregation,
we consider the nature of
the proposed LCD-ICD system.
Incorrect viewpoint hypotheses
represent large LCD errors
and 
cause an increase in
the LoC value
at every pixel in the LoC image.
In other words,
the LoC value
at a pixel
is much higher
for incorrect viewpoint hypotheses
than
it is for correct viewpoint hypotheses.
To filter out
unreliably large LoC values,
we perform
pixel-wise
minimum pooling
to aggregate LoC image hypotheses 
in the form of
$r_i[p]=min_h r_i[p][h]$,
where
$r_i[p][h]$
is the ranking result
at pixel $p$ for
the
$h$-th viewpoint hypothesis.


\figB


\section{Experiments}

We
evaluated
the proposed ICD framework
on
a challenging
cross-season
LCD
scenario.

\subsection{Settings}\label{sec:settings}

We used a public dataset, North Campus long-term (NCLT) dataset
for our experiments \cite{nclt}. The NCLT dataset is a large-scale, long-term autonomy dataset for robotics research
that was collected at the University of Michigan's North Campus
by a Segway vehicle platform. The data we used
in this study includes view image sequences along the vehicle trajectories acquired by the front facing camera of the Ladybug3 platform (Fig. \ref{fig:nclt}).
From the
perspective of ICD benchmarking,
the NCLT dataset has desirable properties.
It includes
various types
of changing images
such as cars, pedestrians, building construction, construction machines, posters, tables and whiteboards with wheels,
from seamless indoor and outdoor navigations of the Segway vehicle.
Additionally,
it
has recently
gained significant popularity
as a benchmark in
the SLAM community  \cite{jmangelson-2018a}.



\noeditage{
}


In this study, we used four datasets
labeled
``2012/1/22", ``2012/3/31", ``2012/8/4", and ``2012/11/17"
(denoted WI, SP, SU, and AU, respectively)
collected
from four different seasons.
We annotated 986 different changing objects
with bounding boxes in total.
The annotations are found in all 12 possible pairings of query and reference seasons.
The image size is 1232$\times$1616.
Additionally,
we prepared a collection of 1,973 random destructor images,
that
are independent
of the 986 annotated images
and do not contain changing objects.
We then merged
the 1,973 destructor images
and 986 annotated images to obtain
a map database containing
2,959 images.
Fig.\ref{fig:nclt}b
presents
examples of changing objects
in the dataset.

Performance on
the ICD task
is evaluated in terms of
top-$X,Y$ accuracy.
First,
we estimate
an LoC image
using an ICD algorithm
on the top-$Y$
self-localization hypotheses.
We then impose a 2D grid with $10\times 10$ pixel sized cells
on the query image
and estimate an LoC for each cell by max-pooling the pixel-wise LoC values from
all pixels 
that belong to that cell.
Next, all cells from all images in the map are sorted
in descending order of LoC,
and the
accuracies of the top-$X$ items in the list are evaluated.
We evaluate the top-$X,Y$ accuracy
for different $X$ thresholds in
consideration
for the intersection-over-union (IoU) criterion \cite{yolo}.
For a specific $X$ threshold,
a successful detection is defined as a changed object whose annotated bounding box is sufficiently covered (IoU $\ge$ 50\% or 25\%) by the top-$X$ percent of cells.




\subsection{Comparing Methods}\label{sec:methods}

We
compared the proposed method
to
two benchmark methods,
namely
nearest neighbor anomaly detection (denoted NN) \cite{accv12}, and AE reconstruction error -based anomaly detection (denoted AE) \cite{aeicd}.

The NN method
measures
the LoC of a query feature
based on 
its dissimilarity
to the most similar reference feature.
First,
every query/reference image
is represented by
a collection of
SIFT features with Harris-Laplace keypoints \cite{sift}.
Then, the LoC at each keypoint in the query image
is measured 
based on the L2 distance 
between the SIFT descriptor at that keypoint and
the nearest-neighbor-SIFT descriptor in the reference image.

The AE method evaluates the LoC at each pixel
based on the L2 distance between
that pixel and a pixel reconstructed by an AE.
Every image is resized to 128$\times$128 pixels
prior to inputting it to AE.
To avoid overfitting,
we constructed $k$ different AEs.
First,
the reference image set
was
divided into $k$ disjoint clusters,
and each AE was trained
on one cluster.
For set division,
we employed the k-means clustering algorithm
with the number of clusters set to $k$.
Each trained AE was used as the 
background model
for the reference images belonging to the corresponding cluster.

\tabA
\tabB

Table \ref{tab:A}
lists
the results of preliminary experiments
on the influence of $k$ on
top-$X$ accuracy when
assuming the availability of a GT viewpoint.
The $k$ AEs were trained on a single season-generic training set (generic),
or four season-specific training sets (season-specific).
In the experiments described bellow,
we set $k$=10
and used the
season-generic AEs.


\noeditage{
\figM
\tabC
% \figE
% \figC
\figD
}

\subsection{Basic Performance}\label{sec:smallexp}

In the first experiment,
we focused on the basic performance of
the LCD-ICD framework
and compared its performance to 
existing ICD algorithms.
To this end,
we considered a relatively small map database,
and constructed
a database with $N=100$ images
consisting
of a GT reference image
and
$(N-1)$ non-GT reference images,
which were random samples from the 2,959
total reference images.

We employed
an LCD system
that represents each image
with a size-six BoLF
consisting of
a full image AE feature
and 
five unsupervised OPR AE features (section \ref{sec:bow}).
Following our previous work in \cite{kanji2015unsupervised},
relative contribution of the NBNN value of each OPR
compared to that of the entire image
was set 1/20.
We set the number of
viewpoint hypotheses
$Y$
to 10.
This means that
for ICD,
each query image was compared against
10 different reference images
retrieved from the map.
Fig. \ref{fig:M}
presents the 
performance results for the self-localization problem.

Table \ref{tab:B}
lists the 
top-$X,Y$ accuracies
of 
the proposed method (LCD)
and two compared methods (NN, and AE).
One can see that
the performance of the proposed method is much better than
that of the other two methods.


\subsection{ICD Examples}

Fig.\ref{fig:D}
presents examples of query images,
database images, and pixel-wise LoC maps estimated by the proposed method.
In the first example,
the object regions proposed by the supervised OPR (YOLO) method are concentrated on the reflective objects and the person.
The reflective objects are unchanged objects that also exist in the GT reference image. The LCD system was queried using such an object proposal subimage.
In this example,
it failed to highly rank the reflective objects.
This is
because
the appearance of the reflective objects varied
based on illumination conditions. Therefore, not only the changing object (i.e., the person) but also the reflective objects received high LoC values.
In the second example,
the OPRs are concentrated on the objects on the left and right sides of the image.
The right side contains a changing object. It received high LoC scores because similar objects do not exist in nearby locations in the map.
In the third example, supervised and unsupervised OPRs received high LoC values
in the right most region
of the image. Therefore, the changing object in that region was successfully detected.
In the fourth example, the house, car, and person received high LoC values. The house
is an unchanging object,
but,
its appearance was different from the house in the reference image.
Therefore, it incorrectly received
a high LoC value.

\subsection{Full Dataset Performance}\label{sec:fullexp}

We also performed
self-localization using
the full map database with $N=2,959$ reference images.
Table \ref{tab:C}
lists the test results.
As expected,
the performance
for all methods
decreased
compared
to the case of the small database considered in section \ref{sec:smallexp}.
There are two
main
reasons for
this phenomenon.
First,
the LCD task
for a large database
is much more difficult
than that for a small database (section \ref{sec:smallexp}),
meaning
the possibility of
a correct viewpoint hypothesis
being included in the top-$Y$ hypotheses
decreases.
Second,
the ratio of similar and
confusing reference images
increases
as the map database becomes larger.
Performing
ICD
with confusing reference images
leads to false negative detections.
It is noteworthy
that the proposed method
still
achieved better performance than the compared methods
despite the fact
that 
it is maintenance-free.

\section{Conclusions}

The primary contribution of this paper is
the proposal of a novel vSLAM component
called
LCD-ICD
that facilitates
simultaneous
LCD and ICD.
We 
demonstrated
that LCD can be reused as the main
processing
for ICD with minimal extra cost.
We also designed
LCD-agnostic strategies
for
fusing information from multiple local features
and
aggregating LoC images from different viewpoint hypotheses.
The result is
a maintenance-free
LCD-ICD framework
that
requires no background modeling
or detector engine
and is
agnostic to the choice of LCD systems. 



\editage{

\newpage
~\\
\newpage
~\\
\newpage
~\\


\figL
\figJ
\figB
\figM
\tabA
\tabB
\tabC
% \figE
% \figC
\figD
}




